Fluid boundary conditions in kinetic-diffusion Monte Carlo

The Kinetic-Diffusion Monte Carlo (KDMC) method is a powerful tool for simulating neutral particles in fusion reactors. It is a hybrid fluid-kinetic method that is significantly faster than pure kinetic methods at the cost of a small bias due to fluid approximations. Unfortunately, when simulating particles close to a boundary, it needs to switch to a purely kinetic method, which is significantly slower. In this paper, we will extend the method so that it can accurately take boundary conditions into account without switching to a purely kinetic method. Experiments show that this extension can lead to a speedup of up to 500 times compared to a KDMC method that switches to a purely kinetic method, while not sacrificing too much accuracy.

==> data/1D_reflecting_drift.csv <==
x,ref,fluid,kd_old_1e-06,kd_new_1e-06,kd_old_1e-05,kd_new_1e-05,kd_old_0.0001,kd_new_0.0001,kd_old_0.001,kd_new_0.001
0.0,0.0,2.3038911016073225e-67,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.01,0.0,2.544788320883734e-66,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.02,0.0,2.6556047489136447e-65,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.03,0.0,2.738743496510778e-64,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.04,0.0,2.793242807979445e-63,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.05,0.0,2.8170843260567025e-62,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.06,0.0,2.809200562742872e-61,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.07,0.0,2.7695831064792753e-60,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.08,0.0,2.6992990571721977e-59,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.09,0.0,2.600446361746406e-58,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.1,0.0,2.4760509491012196e-57,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.11,0.0,2.329912588762253e-56,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.12,0.0,2.1664104196380907e-55,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.13,0.0,1.9902821357533902e-54,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.14,0.0,1.8063925606526177e-53,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.15,0.0,1.6195076339740356e-52,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.16,0.0,1.43408868045421e-51,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.17,0.0,1.2541194026841725e-50,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.18,0.0,1.0829746396442393e-49,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.19,0.0,9.233359619107814e-49,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.2,0.0,7.771550695958093e-48,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.21,0.0,6.456621422515968e-47,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.22,0.0,5.294131160650775e-46,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.23,0.0,4.28367583082307e-45,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.24,0.0,3.4198774520491814e-44,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.25,0.0,2.6934861039012455e-43,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.26,0.0,2.0925027586778597e-42,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.27,0.0,1.603245053083805e-41,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.28,0.0,1.2112962744750942e-40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.29,0.0,9.022980511357533e-40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.3,0.0,6.625670999374446e-39,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.31,0.0,4.795340033455127e-38,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.32,0.0,3.420160748982194e-37,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.33,0.0,2.403462881738109e-36,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.34,0.0,1.663859410447102e-35,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.35000000000000003,0.0,1.1345062803502282e-34,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.36,0.0,7.617793681791347e-34,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.37,0.0,5.0361960577083384e-33,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.38,0.0,3.2775124787289176e-32,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.39,0.0,2.099276255267215e-31,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.4,0.0,1.3230965363789367e-30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.41000000000000003,0.0,8.203917239532454e-30,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.42,0.0,5.003429248784868e-29,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.43,0.0,3.0008049023219777e-28,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.44,0.0,1.769439626820925e-27,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.45,0.0,1.0255666450007735e-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.46,0.0,5.841467267129499e-26,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.47000000000000003,0.0,3.2689422680277358e-25,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.48,0.0,1.796861525112566e-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.49,0.0,9.699207863275545e-24,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5,0.0,5.139984834128234e-23,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.51,0.0,2.673488092933375e-22,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.52,0.0,1.3644879780379018e-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.53,0.0,6.831524494044786e-21,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.54,0.0,3.3542898768285306e-20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.55,0.0,1.6147092283666072e-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.56,0.0,7.618538738429775e-19,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.5700000000000001,0.0,3.52210738155011e-18,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.58,0.0,1.5949758317402093e-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.59,0.0,7.072783782456313e-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6,0.0,3.0702428783887677e-16,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.61,0.0,1.3042465468747582e-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.62,0.0,5.4200978314710886e-15,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.63,0.0,2.2027658471007766e-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.64,0.0,8.75173737774046e-14,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.65,0.0,3.398081553197913e-13,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.66,0.0,1.288943707054639e-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.67,0.0,4.774637550478498e-12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.68,0.0,1.726624857643744e-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.6900000000000001,0.0,6.093282384585242e-11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.7000000000000001,0.0,2.0977107459002713e-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.71,0.0,7.042515222853451e-10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.72,0.0,2.3048770292030522e-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.73,0.0,7.3512292961208234e-09,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.74,0.0,2.2841546772861324e-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.75,0.0,6.912173177682215e-08,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.76,0.0,2.036618989990994e-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.77,0.0,5.841303468273368e-07,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.78,0.0,1.630550845016335e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.79,0.0,4.42925215547696e-06,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.8,0.0,1.1707909212531278e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.81,0.0,3.0116614455764276e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.8200000000000001,0.0,7.540329779478187e-05,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.8300000000000001,0.0,0.0001838141831120665,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.84,0.0,0.00043651780208649573,0.0,0.000101,0.0,0.0,0.0,0.0,0.0,0.0
0.85,0.0,0.001010621382583305,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.86,0.0,0.0022834169459922155,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.000505
0.87,0.000101,0.005041654734576813,0.000202,0.000101,0.000101,0.0,0.000404,0.000202,0.000101,0.000303
0.88,0.000303,0.010896341788168045,0.000303,0.000101,0.000404,0.000404,0.000404,0.000505,0.000707,0.001111
0.89,0.0009089999999999999,0.02309882720369952,0.0007070000000000001,0.000707,0.001313,0.000404,0.0016159999999999998,0.0015149999999999999,0.0012119999999999998,0.004039999999999999
0.9,0.004140999999999999,0.048142483761052464,0.0027269999999999994,0.0026259999999999994,0.0029289999999999993,0.004443999999999999,0.003736999999999999,0.0036359999999999995,0.003231999999999999,0.012423
0.91,0.008181000000000004,0.09891094497835203,0.008181000000000003,0.008686000000000004,0.008888000000000004,0.010100000000000001,0.009292000000000003,0.010100000000000007,0.008383000000000003,0.03454199999999999
0.92,0.023331000000000005,0.20088990200575146,0.024947,0.024340999999999998,0.02110900000000001,0.020200000000000006,0.024442000000000016,0.028280000000000003,0.023129000000000007,0.08685999999999998
0.93,0.06110499999999999,0.4044777990683711,0.06433699999999998,0.06393299999999998,0.066862,0.06261999999999997,0.06908399999999999,0.073124,0.06282199999999996,0.23785500000000004
0.9400000000000001,0.1744269999999999,0.8094726518333388,0.16372099999999995,0.16604399999999997,0.170387,0.174932,0.17079099999999994,0.19563699999999998,0.16735699999999992,0.5757000000000012
0.9500000000000001,0.4597520000000009,1.6138855246785335,0.4627820000000008,0.46268100000000073,0.4549040000000009,0.4657110000000009,0.4670240000000008,0.5260080000000011,0.46581200000000095,1.3799630000000043
0.96,1.2142220000000035,3.211320829366563,1.2508850000000045,1.2244230000000038,1.2334120000000035,1.2290690000000037,1.220383000000004,1.4306650000000043,1.2167470000000042,3.103527999999964
0.97,3.2657339999999593,6.385187068885755,3.3183549999999573,3.27845999999996,3.323202999999959,3.2945189999999602,3.3022959999999606,3.841736999999967,3.2651279999999585,6.63650800000007
0.98,8.763264999999913,12.695715961396328,8.816895999999902,8.79709999999991,8.8935549999999,8.879313999999901,8.817501999999907,10.305736999999763,8.775384999999911,13.620354999999435
0.99,23.604609000001087,25.250572844546426,23.794893000001117,23.572592000001073,23.801559000001113,23.98669200000115,23.55915900000107,26.559970000001602,23.621476000001078,26.403723000001577
1.0,63.41991999999988,50.238348617404654,63.091064000000216,63.398103999999904,63.02137400000027,62.871591000000414,63.35386599999997,58.0228840000049,63.38850899999992,48.902584000005525


==> data/1D_reflecting_drift_runtime.csv <==
dt,runtime_ref,runtime_fluid,runtime_old,runtime_new,error_old,error_new,error_fluid
1e-06,77.51546769800001,0.006134879,33.590391061,33.521876080999995,0.005696332086468418,0.0008019460961586685,0.21084681574158418
1e-05,77.51546769800001,0.006134879,44.878366687,10.748385527,0.006839040548708307,0.009939583177312064,0.21084681574158418
0.0001,77.51546769800001,0.006134879,74.844016043,1.041938751,0.0015264863138528969,0.09328475810950923,0.21084681574158418
0.001,77.51546769800001,0.006134879,77.580798466,0.174974369,0.0005697793403859566,0.23515491997315793,0.21084681574158418

